The Continuing Outburst of V1647~Orionis: Winter/Spring 2011 Observations

We present optical and near-IR observations of the young eruptive variable star V1647 Orionis which illuminates McNeil's Nebula. In late 2003, V1647 Ori was observed to brightened by around 5 mag to r'=17.7. In early 2006 the star faded back to its quiescent brightness of r'~23, however, in mid-2008 it brightened yet again by ~5 mag. Our new observations, taken in early 2011, show V1647 Ori to be in an elevated photometric state with an optical brightness similar to the value found at the start of the 2003 and 2008 outbursts. Optical images taken between 2008 and 2011 suggest that the star has remained in outburst from mid 2008 to the present. H-alpha and the far-red CaII triplet lines remain in emission with H-alpha possessing a significant P Cygni profile. A self-consistent study of the accretion luminosity and rate using data taken in 2004, 2007, 2008, and 2011, indicates that when bright, V1647 Ori has values of 16+-2 Lsun and 4+-2x10^-6 Msun/yr, respectively. We support the premise that the accretion luminosity and rate both declined by a factor 2-3 during the 5mag fading in 2007. However, a significant parts of the fading was due to either variable extinction or dust reformation. We discuss these new observations in relation to previous published data and the classification schemes for young eruptive variables.

==> report.txt <==
Dear Margaret,

Please find enclosed the revised manuscript for the paper "The
Continuing Outburst of V1647 Orionis: Winter/Spring 2011 Observations"
by myself.  I have taken in account all the referee's comments.
Please pass on my sincere thanks to the referee for such an extensive
and constructive report.  My comments are below the referee's comments
and in CAPITAL letters.

Best regards,
Colin

Reviewer's Comments:

Overall, this paper is one that merits publication, after some issues
are addressed.

In this paper, the author presents two main conclusions:

1. V1647 Ori experienced a decline in accretion rate in 2006-2007, as
compared with the accretion rates in 2003-2004 and 2008-2011.

2. Even at the lower accretion rate in 2006-2007, V1647 Ori's
accretion rate was very high in comparison to normal T Tauri stars;
therefore, it has had an enhanced accretion rate - compared to normal
TTS - throughout the years 2003-2011 and thus has "remained in
outburst" for the entire eight-year period. On this basis, the author
classifies V1647 Ori as an FUor rather than an EXor or some
intermediate kind of eruptive pre-main sequence variable.

While the data can be read such that the above conclusions can be
drawn, the results do not support either conclusion as strongly as
they are presented. In fact, the data could be interpreted to draw
exactly the opposite conclusion than #1: the accretion rate may not
have changed at all. And one could interpret the data to draw the
conclusion that V1647 Ori, while it has brightened considerably, now
has an accretion rate that is typical of CTTS, not of FUors.

My conclusion is that the author may present the above two conclusions
as his preferred way to interpret these data, but these conclusions
have to be presented with much less certainty.

I HAVE TAKEN INTO ACCOUNT THE ABOVE AND REWRITTEN SEVERAL AREAS OF THE
PAPER TO BE LESS BIASED BY MY PERSONAL OPINION.

Normal CTTS have accretion rates in the range from 10^-7 to 10^-9
solar masses per year. The author presents three different methods for
calculating the accretion rate for V1647 Ori. Two of the methods
reveal accretion rates at the level of 1 - 5 x 10^-6 solar masses per
year during all epochs while the third method reveals accretion rates
of 10^-7 to 10^-8 solar masses per year during all epochs.

- The accretion rates derived from the Pa$\beta$ line show an
unchanging accretion rate (to within the errors); however, the author
prefers to dismiss the accretion rates derived from the Pa$\beta$
line, except for 2007 Feb 22, concluding that this line was optically
thin only on this single date and only the result derived during the
optically thin state is dependable.

I DISMISS THE PAB ACCRETION RATE SINCE THE LINE APPEARS OPTICALLY
THICK. I THINK THIS IS VALID.

- The accretion rates derived from the H$\alpha$ emission line show a
low and nearly constant (to within the errors) accretion rate from
2004 to 2011; these calculations are also dismissed. In this case, the
author concludes that the same formula used by Natta et al. (2004) for
deriving accretion rates for very low mass stars and BDs and by
Gullbring et al. (1998) for deriving accretion rates for CTTS doesn't
work properly for objects with high accretion rates.

- The author does conclude that the accretion rates derived from the
Br$\gamma$ line fluxes are both plausible and accurate. These rates
are of the same order of magnitude as those derived from the Pa$\beta$
line, but they do appear to show a pattern (high in 2004; lower in
2007; high in 2008-2011) that is consistent with the pattern of
changes in photometric brightness for V1647 Ori. On this basis, and
because the other two methods for estimating mass accretion rates have
been deemed untrustworthy, the author concludes that the
Br$\gamma$-derived accretion rates are the ones we should accept as
most accurate.

Even if we accept all of the above reasoning, the error bars on the
mass accretion rates in column 7 of Table 7 (for the
Br$\gamma$-derived results) indicate that the accretion rate is high
but that any possible changes in the accretion rate are in the noise:
1.2 $\pm$ 1 is not significantly different from 5.3 $\pm$ 3 or 4.0
$\pm$ 3 or 4.5 $\pm$ 2 or 3.2 $\pm$ 2. The data cannot discriminate
between 1 or 3 or 5 x 10^-6 solar masses per year because all the
values in this data column are within the 2-sigma errors of all the
other values and most overlap at the 1-sigma error bar level.

I HAVE MADE THIS APPARENT IN THE TEXT.

And while the consistency between the accretion rates derived from
both the Pa$\beta$ line and the Br$\gamma$ line on a single date -
2007 Feb 22 - is pleasing, the evidence that the accretion rate must
be approximately 10^-6 solar masses per year (Pa$\beta$ and Br$\gamma$
lines) rather than 10^&#x00AD;7 solar masses per year (H$\alpha$ line)
is less than overwhelming.

Finally, as the author notes (p. 13), Hartmann and Kenyon (1996) have
defined a classical FUor as one for which the accretion rate is
greater than 10^-5 solar masses per year, and the author appears to
accept this definition. So whether the accretion rate for V1647 Ori is
of order 10^-6 solar masses per year or 10^-7 solar masses per year,
the results presented in this paper suggest that V1647 Ori has an
accretion rate at the very high end of the range for CTTS but is not
quite in the range expected for FUors.

The robust conclusions from the work presented in this paper should be
those that are clearly supported by the data:

1. The accretion rate from 2004 through 2011 is always in the range of
10^-8 solar masses per year to a few x 10^-6 solar masses per year.

DONE

2. There is some evidence, but it is marginal, that the accretion rate
dropped in 2007, but except for that marginal evidence for a drop, the
accretion rate appears to have been fairly constant from 2004 through
2011.

DONE

The author could then go on to say that the data suggest that the
accretion rate may have dropped for a brief period in 2006-2007.

General comments: 

- the paper needs to be more carefully edited. 

APOLOGIES.

- "i.e." is always followed by a comma. 

DONE

Abstract 

- p.1, Line 4: brighten --> brightened 

DONE

- should be substantially revised, in the light of the above comments. 

DONE

Introduction 

- p. 2, line 7: stars --> star's 

DONE

- line 7: when --> when the 

DONE

- line 8: fractions --> fraction 

DONE

- line 8: stars --> star's 

DONE

- line 9: accrued --> accreted 

DONE

- p. 3, lines 3-4 from end of section: some observations from
2008-2010 have appeared, albeit in abbreviated form. In Teets et
al. 2011 (AAS abstract 21734030, BAAS v. 43), they report that the
X-ray flux is well correlated with the optical and NIR photometry from
2002 through 2009 (the X-ray data are reported for the dates 2008 Sept
18 - 2009 April 21). This would appear to imply that the X-ray flux
was elevated, as in 2004, after having declined in 2005-2006.

I HAVE ADDED THIS VERY USEFUL REFERENCE AND AND MENTIONED THE X-RAY
DATA IN THE MANNER SUGGESTED ABOVE.  APOLOGIES, BUT ADS NOR SIMBAD
FIND THIS PAPER EVEN NOW.

Section 2.1 and Figure 1 

- Figure 1 reports r' images for four epochs: 2004, 2007, 2008,
2011. Text of Section 2.1 reports optical imaging was done in 2011
with Gemini-North and in 2008 and 2009 with the UH telescope. So where
did the 2004 and 2007 images come from?

ADDED THIS.

- should report the spatial resolution for GMOS images and for UH CCD
camera images.

ADDED THIS.

- What were exposure times with UH telescope/CCD? 

ADDED THIS.

- Figure 1 caption has no information on brightnesses or spatial
scale. Without some reference normalization (e.g., the brightness of
the star near the lower right corner of the image field), there is no
way to compare these four images meaningfully.

ADDED THIS IN THE MANNER SUGGESTED.

- Figure 1 caption should identify location of HH 22 object/jet. Text
(p. 6) mentions that this object is always visible, but neither text
nor caption identify the object's location in these images.

ADDED THIS.

Section 2.3 & Figures 2 and 3 

- How was photometric brightness of star separated from brightness of
the nebula?

ADDED A DESCRIPTION OF THIS.

- Filters are J, H, K' and L'. Figure 2 caption uses K, not K'. X axis
label uses K, not K'. Figure 3 caption and axis labels use K and L,
not K' and L'.

CHANGED TO K' AND L' THROUGHOUT.

Section 3.1 

- p.6, first line last paragraph: In Figure 1 show --> Figure 1 shows

DONE

- p. 6: line 5 from end of page: The author cannot conclude from 7
years of images that the physical material is "effectively static." As
the author correctly calculates and reports at the top of p. 7, at a
speed of 10 km/s and at a distance of 450 pc, this material would have
moved an angular distance of no more than 0.04". While the manuscript
reports no spatial resolution data for these images, I am confident
that a proper motion change of 0.04" would be undetectable in these
images. Thus, this claim cannot be supported by these data. What these
images and this calculation demonstrate is exactly the opposite: the
material could be moving at speeds of well over 10 km/s and such
motions would not be detectable, yet, in these images. So we have no
idea whether the material reflecting the light is or is not static.

MODIFIED TEXT TO REFLECT THE ABOVE DISCUSSION.

Section 3.2

- p. 7, last paragraph, line 2: Figures --> Figure

DONE.

- the results drawn from the color changes between points 1-10 in
Figure 2 is very interesting and significant. I urge the authors to
emphasize this point more by strengthening one sentence ("This
behavior is consistent with the optical brightness of V1647 ORi at
these times; the infrared colors are smaller during the outbursts
while they are larger in quiescence.") and breaking for a new
paragraph immediately after this sentence.

EMPHASIZED THIS POINT AS SUGGESTED.

- The description of the modeling work that results in the
dust-emission blackbody lines drawn on Figure 2 is insufficient. What
are the properties of this dust cloud? For instance, the blackbody
temperature of the dust fully determines the colors, but there must be
some additional boundary conditions for the dust such that the dust
flux at point B matches not only the colors but the measured J, H, and
K fluxes from the source. Is the necessary mass of dust realistic in
size if the dust cloud is optically thin? If it is compact, what would
be the source size for the circumstellar dust component and would it
be optically thick?

ADDED A FEW SENTENCES ON THE MODELING PERFORMED.

- Regarding the dust emission, virtually no sources for which the
submm/mm continuum spectrum has been measured show dust that behaves
like a blackbody. In virtually all cases, the dust behaves more like a
graybody, which means the dust emits less efficiently than a
blackbody. This means that the total mass of dust could be
significantly more than that found from the blackbody calculation. By
how much would the dust mass change under such an assumption, and
would this mass be realistic?

I DON'T THINK THAT THE VERY SIMPLE CALCULATION DOES NOT WARRANT SUCH A
DISTINCTION AND, AS RELATED IN THE TEXT, THE SIMPLE MODEL CANNOT
PREDICT SUCH THINGS AS DUST MASS ETC IT JUST DEMONSTRATES THE
VARIATION OF J-H AND H-K' COLORS WITH VARYING CONTRIBUTIONS FROM
PHOTOSPHERE AND HEATED DUST.

- p. 8, line 10: vs, --> vs 

DONE.

Section 3.4 and Figure 7 and Table 7

- The spectra in Figure 7 are presented as 'normalized flux.' Was the
brightness of the source spectrum twice as bright on April 19 as on
Feb 15? Or is the upper (Apr 19) spectrum arbitrarily shifted upwards
by 1 unit of flux so that both spectra can be seen?

ADDED TO TEXT AND FIGURE CAPTION THAT SPECTRA ARE SHIFTED BY +1 UNITS
FOR CLARITY.

- Text should make clear that the 'water vapor' bands mentioned are
stellar and not telluric.

DONE.

- p. 12: again, JHK should be JHK'

DONE.

- p. 12, 8 lines from foot: "- - 1" in superscript should be "-1"

DONE.

- p. 12: sentence "We interpret this as evidence ..." needs to be
rewritten. Perhaps adding the word "for" before "close to" would patch
it up enough for the meaning to be clear.

RE-WRITTEN.

- Table 7: the text quotes Av values as 8 $\pm$ 2 and 19$\pm$2. These
error bars should appear, also in column 2 of Table 7.

DONE.

- Table 7: why do the logarithmic values appear in parentheses for
columns 5 and 7? They actually are useful for quick comparison with
values presented in other papers (which are typically presented in
these logarithmic units), but the table needs to explain what these
numbers are.

CLARIFIED WITH ADDITION NOTE.

- Table 7: The Pa$\beta$/Br$\gamma$ surely must have an associated
error bar, which should be added to the table. How certain we are that
this ratio actually changed from 4.9 to 1.4 or 1.3 or 1.9 depends on
how confident we are on the value of this ratio.

ADDED UNCERTAINTIES ON FLUX RATIO FROM ERRORS ON INDIVIDUAL
MEASUREMENTS.

- These errors in Av should have been propagated into the calculations
and error bars for the accretion luminosity and mass accretion rates
in Table 7. Were they?

YES.

- p. 12: why is Lacc = 18 Lsun? The average of the 2004, 2008 and 2011
values in column 6 of Table 7 would be 16. 18 only makes sense if the
last value (12) is arbitrarily tossed out.

AH YES.  I ORIGINALLY CALCULATED THE VALUES BEFORE I OBTAINED THE
APRIL 2011 OBSERVATIONS, THAT IS WHY THEY WERE MISSING FROM THE
ANALYSIS.  I HAVE RE-DONE THE CALCULATION TO INCLUDE THEM.

- P. 12: and why is the typical accretion rate 5 x 10^-6? The average
of 5.3 and 4.0 and 4.5 and 3.2, to one significant figure would be
4. Again, why is the last value being tossed in order to average only
the first three of these?

MODIFIED AS ABOVE.

- The conclusion that the luminosity and accretion rate both dropped
by a factor of 4 in 2007 is appealing, as it is consistent with the
photometric changes; but these parameter values have error bars (and I
don't know if those error bars include the errors in the known Av
values). Ignoring the error bars, the drop is closer to a factor of 3
than 4, unless there is some reason for not using the April 19 data in
computing the approximate average luminosity and accretion rate. And
if we pay attention to the error bars, the data suggest that both the
accretion rate and accretion luminosity may have dropped by a factor
of about 3-4, but they by no means demonstrate that result.

MODIFIED TEXT TO REFLECT THE COMMENTS ABOVE.

- P. 12, 3rd line from foot: "4X" appears to mean a drop by a factor
of 4. This should be reworded.

DONE.

Detailed discussion of results in Table 7

- Table 7 has two sets of accretion luminosities (one derived from the
Pa$\beta$ line; the second derived from the Br$\gamma$ line) and two
sets of mass accretion rates. They yield very different results. From
the data in this table, the author concludes that "close to the start
of the first and second outbursts, the accretion luminosity was L_acc
= 18 solar and the accretion rate was 5 x 10^-6 solar masses per
year." These are approximately the numbers in columns 6 and 7 of Table
7, derived from the Br$\gamma$ measurements. They are very clearly not
the values in columns 4 and 5, derived from the Pa$\beta$
measurements. The author concludes, very definitively, that the
accretion luminosities and accretion rates derived from the Pa$\beta$
line are only in the right ballpark when the source is optically thin
(2007 Feb 22), when they match the Br$\gamma$ derived values. OK.

OK

- Given the above conclusion, the conclusions in the last three lines
on page 8 make no sense. The author concludes, "in 2007 February, a
decline in accretion occurred." Yes, that's exactly what the data in
columns 6 and 7 of Table 7 show. Then the author concludes, "Together,
this result implies that V1647 Ori has remained in an elevated
outburst state from late 2003 to early 2011." This second conclusion
is inconsistent with the first. If the data show a clear decline in
accretion, by a factor of 4 in both mass accretion rate and accretion
luminosity, how did the source remain "in an elevated outburst state"? 
It can only still be in an elevated outburst state if quiescence is
measured relative to a reference level well below the accrete rate
seen in 2004. But we have no data for pre-2004. And historically, this
source shows little evidence pre-2004 for being any different than it
was in 2004. So the historical steady-state situation for this source
appears to be identical, photometrically, to that seen in
2004. Therefore, if the star was still in an outburst state in 2004,
at r' = 23, then it logically was in that same outburst state pre-2003
also. Is the author willing to follow this argument to the logical
conclusion that this object, if an FUor from 2003-2011, was also an
FUor before the first-noticed eruption in 2003?

I'VE MODIFIED THE TEXT TO REFLECT THE ABOVE.  THE STAR WAS ONLY IN
OUTBURST AT R'~17, NOT 23.

Section 3.5.2

- P. 14, line 2: "includes" --> "include"

DONE.

- P. 14, I think "contributes or modified" should be "contributes to
or modifies"; but perhaps the author means something different.

DONE.

- The fact that the FW10% method used by Natta et al. for low mass
objects yields lower values for the accretion rate than does the
Br$\gamma$ method does not, in and of itself, demonstrate that the
FW10% method is not valid for eruptive variables. Certainly, the fact
that the two methods yield different answers offers a notable caution
about one or both approaches. But exactly how to understand the
differences is altogether unclear, and simply tossing out the FW10%
method because we don't like the answer is not satisfactory.

THIS IS NOT THE CASE. I DO NOT 'TOSS OUT' THE ONE I DON'T LIKE, I
ARGUE THAT THE FW10% VALUE IS IN ERROR OR NOT APPLICABLE TO HIGH
ACCRETION RATE OBJECTS SINCE THE VALUE DERIVED FROM THIS FOR FU ORI
IS SO MUCH SMALLER THAN THE GENERALLY ACCEPTED VALUE OF 10^5 TO 10^4.

Section 4

- The authors need to reiterate and make clear that the claims they
make at the beginning of section 4 depend on some important
assumptions they have made: 1) the Pa$\beta$-derived accretion rates
are usually not valid because the author argues that this line is
usually optically thick, 2) the H$\alpha$-derived accretion rates are
not valid, though there is no strong evidence as to why this is the
case. Given #1 and #2, the claim that the star experienced a decline
in outburst activity can be made, but it should be made with the
cautionary note that this is a 1-2-sigma claim. The second claim, that
the accretion rate is enhanced relative to quiescent CTTS, can also be
made, subject to the above caveats, but also it should be noted that
some CTTS have accretion rates that are only marginally smaller than
the accretion rate of V1647 Ori in its low-accretion state. DF Tau,
for example, has an accretion rate of 2 x 10^-7 solar masses per year
(Gullbring et al. 1998, ApJ 492, 323) and more than a half dozen TTS
have mass accretion rates greater than that of V1647 Ori, according to
the work of Hartigan, Edwards, and Ghandour (1995, ApJ, 452, 736). So
in order to claim that the accretion rate is enhanced at all, relative
to all CTTS, the author has to dismiss this work, also, as producing
unrealistic accretion rates.

THANKS FOR THE REFERENCES, I'VE ADDED THEM TO THE TEXT AND MODIFIED IT
TO REFLECT THE ABOVE.

- Whatever V1647 Ori is, the claim that it is the "first example" of
an FUor discovered since 1971 is not reasonable. The author appear to
wish to reserve FUor only for those sources whose eruptions were
identified in real time, thereby dismissing those whose eruptions have
been documented via historical records (e.g., V346 Nor, RNO 1B). In
addition, as the author points out, several of the characteristics of
FUors, including some that may even define the class are not seen
toward V1647 Ori.

YEAH, I'VE DELETED THAT PARAGRAPH.  

p. 15

- 2nd line after last bullet: what is "elite" about FUor status? 
"Rare," perhaps. "Unusual," certainly. But "elite"? No.

MODIFIED WORDING.

Conclusions

- point #5: I find it interesting that the FW10% of the H$\alpha$ line
is used here as evidence that accretion remains active, but that this
same information is dismissed as a tool for obtaining accurate
quantitative information about the mass accretion rate. I think the
author should re-emphasize this second point here, since it is so
important to the conclusions drawn in the paper.

I FEEL THE TWO ITEMS ARE NOT MUTUALLY EXCLUSIVE.  HALPHA EMISSION IS
GENERALLY ASSUMED TO BE ASSOCIATED WITH THE ACCRETION PROCESS (PERHAPS
THE WIND ALSO, BUT MOSTLY ACCRETION).  HOWEVER, THINKING THAT HALPHA
FW10% INTENSITY IS USEFUL TO MEASURE ACCRETION RATES JUST BECAUSE THE
LINE IS FROM ACCRETION IS NOT NECESSARILY CORRECT.

- point #6 notes that the accretion luminosity and rate declined by "a
factor of 2-3." But throughout the paper, this drop has been a factor
of 4. A factor of 2-3 is appropriately cautious, but is inconsistent
with the presentation in the main part of the paper. I think the main
part of the paper should be rewritten to be consistent with this much
more reasonable conclusion.

I'VE MODIFIED THE TEXT TO REFLECT THE 2--3 TIMES LOWER ACCRETION IN
QUIESCENCE BUT PUT IN CAVEATS DUE TO THE LOW S:N OF THE RESULT.



